Automatic Knowledge Base Evolution by Learning Instances

Knowledge base is the way to store structured and unstructured data throughout the web. Since the size of the web is increasing rapidly, there are huge needs to structure the knowledge in a fully automated way. However fully-automated knowledge-base evolution on the Semantic Web is a major challenges, although there are many ontology evolution techniques available. Therefore learning ontology automatically can contribute to the semantic web society significantly. In this paper, we propose full-automated ontology learning algorithm to generate refined knowledge base from incomplete knowledge base and rdf-triples. Our algorithm is data-driven approach which is based on the property of each instance. Ontology class is being elaborated by generalizing frequent property of its instances. By using that developed class information, each instance can find its most relatively matching class. By repeating these two steps, we achieve fully-automated ontology evolution from incomplete basic knowledge base.

==> daejung.txt <==
dae-jung kim
predecessor
religion
deathPlacec
vicePresident
size
successorNo
term
vicePresident
name
birthPlace
alaMeter
party
politicalParty
country
term
explanation
wife
successor
vicePresident
successor
No
bloodType
predecessor
relatives
party
picture
predecessor
born
retirementDate
name
successor
predecessor
diedAt
´ë¼ö
shortDescription
term
inaugurationDate
term
party
birthPlace
bornIn
party
vicePresident
successor
No
wife
successor
politicalParty
parent
position
nickName
predecessor
position
predecessorNo
No
politicalparty
deathPlacec
signature
vicePresident



